Uniform vs. Non-Uniform Coarse Quantization in Mutual Information Maximizing LDPC Decoding

Recently, low-resolution LDPC decoders have been introduced that perform mutual information maximizing signal processing. However, the optimal quantization in variable and check nodes requires expensive non-uniform operations. Instead, we propose to use uniform quantization with a simple hardware structure, which reduces the complexity of individual node operations approximately by half and shortens the decoding delay significantly. Our analysis shows that the loss of preserved mutual information resulting from restriction to uniform quantization is very small. Furthermore, the error rate simulations with regular LDPC codes confirm that the uniformly quantized decoders cause only minor performance degradation within 0.01 dB compared to the non-uniform alternatives. Due to the complexity reduction, especially the proposed 3-bit decoder is a promising candidate to replace 4-bit conventional decoders.

==> keywords.txt <==
Information bottleneck method, Computational domain, Error floor, Layered schedule, Flooding schedule, Quasi-cyclic codes, Low-density parity-check codes
